Low-l CMB Analysis and Inpainting

Reconstruction of the CMB in the Galactic plane is extremely difficult due to the dominant foreground emissions such as Dust, Free-Free or Synchrotron. For cosmological studies, the standard approach consists in masking this area where the reconstruction is not good enough. This leads to difficulties for the statistical analysis of the CMB map, especially at very large scales (to study for e.g., the low quadrupole, ISW, axis of evil, etc). We investigate in this paper how well some inpainting techniques can recover the low-$\ell$ spherical harmonic coefficients. We introduce three new inpainting techniques based on three different kinds of priors: sparsity, energy and isotropy, and we compare them. We show that two of them, sparsity and energy priors, can lead to extremely high quality reconstruction, within 1% of the cosmic variance for a mask with Fsky larger than 80%.

==> images/testslist.txt <==
Tests of homodscedasticity:
    * Park test.
    * Glejser test.
    * White test.
    * Breusch-Pagan test.
    * Goldfeld-Quandt test.
    * Cook-Weisberg test.
    * Harrison-McCabe test.
    * Brown-Forsythe test.
    * Levene test.

Tests of homogeneity of variance:
    * Chi-square one-sample and F two-sample.
    * Barlett-Kendall test.
    * Levene test.
    * Brown-Forsythe test.
    * Sydney-Tuckey test (nonparametric).

